When to Vote, When to Rewrite: Answer Stability Guides Test-Time Scaling

Test-time scaling improves the reasoning performance of Large Reasoning Models (LRMs), but the appropriate use of additional computation varies across instances. We identify a stability-dependent complementarity: majority voting is more effective on answer-stable instances, whereas problem rewriting is more effective on answer-unstable instances. We propose PIVOT, a training-free sequential routing framework that uses persistent disagreement to guide the switch from candidate aggregation to problem reformulation. It stops sampling upon agreement and invokes rewriting followed by a single solve when disagreement persists through the check budget. Generated answers are reused for strategy selection and final answering. Experiments on seven mathematical benchmarks across three models show approximately 3-7-point gains in average accuracy over the strongest baselines. Efficiency evaluations show approximately 50% lower token usage than six-sample majority voting. PIVOT even surpasses the empirical oracle-selection ceiling of six original-formulation samples, with gains on code generation.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

